First estimate of the local value of the baryonic streaming velocity

Several studies have shown the influence of the relative streaming velocity (SV) between baryons and dark matter on the formation of structures. For the first time, we constrain the local value of the SV in which the Milky Way was formed. We use the semi-analytical model A-SLOTH to simulate the formation of Milky Way-like galaxies. The high resolution in mass and time of the dark matter merger trees from the Caterpillar simulation enables to accurately model star formation in the smallest progenitor halos at high redshift. The efficient semi-analytical nature of A-SLOTH allows us to run many simulations with various values of the local SV. Our investigation on the influence of the SV shows that it delays star formation at high redshift. However, at redshift z=0, the SV has no effect on the total stellar mass in the Milky Way nor its Satellites. We find that extremely metal-poor and ultra metal-poor stars are affected by the SV, and can hence be used to constrain its local value. The local optimal value of the SV is $v_\mathrm{SV} =1.75^{+0.13}_{-0.28}\,\sigma_\mathrm{SV}$, which is based on four independent observables. We further find that the SV decreases the number of luminous Milky Way satellites, but this decrease is not enough to solve the missing satellite problem.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> referee_report.txt <==
Assistant Editor's Comments:
The keywords you have selected are not from the approved list of MNRAS keywords. Please include up to six keywords on your manuscript from the following list of approved keywords: https://academic.oup.com/DocumentLibrary/mnras/keywords.pdf
ANSWER: We have updated the keywords to match MNRAS' list of approved keywords.





Comments to the Author
This paper presents an estimate of the local streaming velocity v_{SV} at the position of the Milky Way. The streaming velocity affects the formation of very small structures at high redshift, but its value is a cosmological random field. The (unknown) local value of the streaming velocity is thus an important ingredient in interpreting observations of the Milky Way halo and satellites, and the paper’s estimate of v_{SV} from Milky Way observables is an important step for the field.
ANSWER: We thank the referee for his/her very valuable comments, which helped us to improve the manuscript. We have considered all recommendations and improved the paper draft accordingly. Changes in the manuscript are highlighted in boldface magenta. We also provide detailed answers to the three main comments below.

One general remark about this paper (which has consequences for comments 2&3):
This paper is the result of a 5-month Master internship. For every scientific project, there are always more ideas to consider or aspects to improve. We fully agree with the referee that comment 2 (likelihoods) and 3 (varying all parameters simultaneously) are vital considerations to improve the quality of this project.
Indeed, we have already started to look into these ideas before the referee report. Specifically, we have extended the set of observables and calculate likelihood functions for those. We then try to maximize the log-likelihood (between A-SLOTH and the observables) with an MCMC Gibbs rejection sampler in which we vary all 11 input parameters of A-SLOTH. This will allow us to obtain the final posterior distributions of the input parameters (amongst which the baryonic streaming velocity).
We attach some preliminary results which show that this likelihood-based MCMC sampler also finds the optimal baryonic streaming velocity to be in the range 1.0-2.0 (the plot shows 6 independent MCMC chains, accepted jumps are connected by solid lines, and the grey horizontal histograms shows the marginal distribution). However, to obtain the full posteriors, we need to run these MCMC sampler for several more months on a computing cluster.
In short: we are aware that the multiplication of p-values is mathematically ill-defined (comment 2) and that varying only one value at a time (comment 3) can only confirm a local optimum, but not a global one. However, with our preliminary results (based on a future sophisticated model), we find similar results as to our current method that we present in this draft.
Therefore, we would like to focus on the results of this 5-month master internship in this manuscript and we discuss now in more detail the assumptions and limitations of this approach. In any case, the results presented in this paper draft are very similar to the preliminary results from a more sophisticated model.


I believe the paper should be published after the authors consider the following revisions:

— The paper (§4.3 and the abstract) presents a 68% (“1 sigma”) range for the streaming velocity. However, the distribution is very non-Gaussian. So I would suggest presenting both a 1 sigma and 2 sigma error.
ANSWER: We have added the central 95% credibility interval to the main text (around Eq. 8). The 68% and 95% are central percentiles and therefore do not assume a Gauss distribution. Indeed, we also give an asymmetric error interval for the optimal value of the local SV. We have now clarified this in the text.


— It is unusual to see p-values (rather than likelihoods) multiplied when combining observables, see Eq. (3), since I normally think of a p-value as a probability for the goodness of fit to be worse than observed under the case of the null hypothesis. After considering the issue for a while, I think the quantity denoted p in Eq. (3) does have an interpretation as the probability for all 4 tests to have a worse goodness-of-fit than observed if the stated point in parameter space is correct. But I think it would help the reader if the authors explicitly describe the interpretation of p here (I’m thinking a few sentences, and possibly an equation).
ANSWER: We thank the referee for this valuable comment and we have added some explanation at the end of Sec. 2.1.1. We have been using the multiplication of p-values for "historical reasons" and agree that a likelihood-based calibration would be more straight-forward. Nevertheless, maximising our final goodness-of-fit parameter "p" still has the desired effect of improving the agreement between model and observations. We have improved the text accordingly to make clear when we talk about (mathematically well-defined) p-values for individual observables, or when we talk about the combined goodness-of-fit parameter "p".


— In Figure 6, I think we want to allow the streaming velocity v_{SV} to vary to maximize p at each point. The reason is we want to constrain v_{SV} in this paper, and if (for example) eta_{II} is degenerate with v_{SV}, we don’t want to take a given value of v_{SV} = 1.75 sigma_{SV}, use that to determine the best-fit eta_{II}, and then use that eta_{II} to determine v_{SV}.
ANSWER: We completely agree with the referee that our approach does not account for degeneracies and therefore probably underestimates the uncertainty on the constrained optimal value of v_{SV}. We now comment on this in Sec. 4.4.
As we mentioned above, this was a time-limited Master internship, and the main focus of this project was to investigate if we could use local observables to constrain v_{SV} and to obtain a first estimate of is optimal value. Therefore we maximized our goodness-of-fit parameter "p" locally for each parameter at fixed optimum value of v_{SV}.
We will investigate the global optimum and the full posterior distribution and possible degeneracies in a future study. However, as we mention above, the main results do not seem to change in the full sophisticated MCMC-based model, and we discuss the limitations of our approach in this manuscript.
